Minimal Equational Theories for Quantum Circuits

We introduce the first minimal and complete equational theory for quantum circuits. Hence, we show that any true equation on quantum circuits can be derived from simple rules, all of them being standard except a novel but intuitive one which states that a multi-control $2\pi$ rotation is nothing but the identity. Our work improves on the recent complete equational theories for quantum circuits, by getting rid of several rules including a fairly impractical one. One of our main contributions is to prove the minimality of the equational theory, i.e. none of the rules can be derived from the other ones. More generally, we demonstrate that any complete equational theory on quantum circuits (when all gates are unitary) requires rules acting on an unbounded number of qubits. Finally, we also simplify the complete equational theories for quantum circuits with ancillary qubits and/or qubit discarding.

==> figures/Preuve-Euler2d/RXminuspishort.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (12) at (-1.75, 0) {};
		\node [style=none] (13) at (1.75, 0) {};
		\node [style=gate] (14) at (0, 0) {$R_X(\text{-}\pi)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (12.center) to (13.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/Preuve-Euler2d/RXpi.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (12) at (-1.625, 0) {};
		\node [style=none] (13) at (1.625, 0) {};
		\node [style=gate] (14) at (0, 0) {$R_X(\pi)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (12.center) to (13.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/Preuve-Euler2d/phasebeta0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=globalphase] (41) at (0, 0) {$\beta_0$};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/bwcontrol.tikzstyles <==
\makeatletter
\tikzset{bwcontrol/.style  args={}{%
  shape=circle split, 
  alias=tmp@name, % Jake's idea !!
  %inner sep=2pt,
  line width=0.7pt,
  rotate=45,
  scale=0.2,
  draw=black,
  postaction={%
    insert path={
     \pgfextra{% 
     \pgfpointdiff{\pgfpointanchor{\pgf@node@name}{center}}%
                  {\pgfpointanchor{\pgf@node@name}{east}}%            
     \pgfmathsetmacro\insiderad{\pgf@x} 
      \fill[white] (\pgf@node@name.base) ([xshift=-\pgflinewidth]\pgf@node@name.east) arc
                          (0:180:\insiderad-\pgflinewidth)--cycle;
      \fill[black] (\pgf@node@name.base) ([xshift=\pgflinewidth]\pgf@node@name.west)  arc
                           (180:360:\insiderad-\pgflinewidth)--cycle;
         }}}}}  
\makeatother


==> figures/examples/SWAPccPSWAP.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=control] (1) at (0, 1.5) {};
		\node [style=control] (2) at (0, 0) {};
		\node [style=gate] (3) at (0, -1.5) {$P(\varphi)$};
		\node [style=none] (7) at (0.5, 1.5) {};
		\node [style=none] (8) at (-0.5, 1.5) {};
		\node [style=none] (9) at (0.5, 0) {};
		\node [style=none] (10) at (-0.5, 0) {};
		\node [style=none] (13) at (2, 1.5) {};
		\node [style=none] (14) at (2, 0) {};
		\node [style=none] (16) at (2.25, 1.5) {};
		\node [style=none] (17) at (2.25, 0) {};
		\node [style=none] (18) at (2.25, -1.5) {};
		\node [style=none] (19) at (-2.25, 1.5) {};
		\node [style=none] (20) at (-2.25, 0) {};
		\node [style=none] (21) at (-2.25, -1.5) {};
		\node [style=none] (22) at (-2, 1.5) {};
		\node [style=none] (23) at (-2, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (8.center) to (7.center);
		\draw (10.center) to (9.center);
		\draw (19.center) to (22.center);
		\draw [in=-180, out=0, looseness=0.75] (22.center) to (10.center);
		\draw (20.center) to (23.center);
		\draw [in=-180, out=0, looseness=0.75] (23.center) to (8.center);
		\draw [in=180, out=0, looseness=0.75] (7.center) to (14.center);
		\draw [in=180, out=0, looseness=0.75] (9.center) to (13.center);
		\draw (13.center) to (16.center);
		\draw (14.center) to (17.center);
		\draw (21.center) to (18.center);
		\draw (1) to (2);
		\draw (3) to (2);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/examples/cPc.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=control] (1) at (0, 1.5) {};
		\node [style=control] (2) at (0, -1.5) {};
		\node [style=gate] (3) at (0, 0) {$P(\varphi)$};
		\node [style=none] (7) at (1.25, 1.5) {};
		\node [style=none] (8) at (-1.25, 1.5) {};
		\node [style=none] (9) at (1.25, 0) {};
		\node [style=none] (10) at (-1.25, 0) {};
		\node [style=none] (11) at (-1.25, -1.5) {};
		\node [style=none] (12) at (1.25, -1.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (8.center) to (7.center);
		\draw (10.center) to (9.center);
		\draw (11.center) to (12.center);
		\draw (3) to (1);
		\draw (2) to (3);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/examples/ccP.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=control] (1) at (0, 1.5) {};
		\node [style=control] (2) at (0, 0) {};
		\node [style=gate] (3) at (0, -1.5) {$P(\varphi)$};
		\node [style=none] (7) at (1.25, 1.5) {};
		\node [style=none] (8) at (-1.25, 1.5) {};
		\node [style=none] (9) at (1.25, 0) {};
		\node [style=none] (10) at (-1.25, 0) {};
		\node [style=none] (11) at (-1.25, -1.5) {};
		\node [style=none] (12) at (1.25, -1.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (8.center) to (7.center);
		\draw (10.center) to (9.center);
		\draw (11.center) to (12.center);
		\draw (1) to (2);
		\draw (3) to (2);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/examples/gphasepsipluspisur4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=globalphase] (16) at (-2.75, 0) {$\psi$};
		\node [style=globalphase] (17) at (1.75, 0) {$\psi{+}\frac{\pi}{4}$};
		\node [style=globalphase] (18) at (-1.25, 0) {$\frac{\pi}{4}$};
		\node [style=none] (19) at (0, 0) {$=$};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/examples/mctrlPphi1mctrlPphi2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=control] (2) at (-0.5, 0.75) {};
		\node [style=gate] (3) at (-0.5, -0.75) {$P(\varphi_1)$};
		\node [style=none] (17) at (3.5, 0.75) {};
		\node [style=none] (18) at (3.5, -0.75) {};
		\node [style=none] (20) at (-2, 0.75) {};
		\node [style=none] (21) at (-2, -0.75) {};
		\node [style=control] (22) at (2, 0.75) {};
		\node [style=gate] (23) at (2, -0.75) {$P(\varphi_2)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (21.center) to (18.center);
		\draw (20.center) to (17.center);
		\draw [style=etc] (2) to (3);
		\draw [style=etc] (22) to (23);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/examples/mctrlPphi1phi2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=control] (2) at (0, 0.75) {};
		\node [style=gate] (3) at (0, -0.75) {$P(\varphi_1+\varphi_2)$};
		\node [style=none] (17) at (2.25, 0.75) {};
		\node [style=none] (18) at (2.25, -0.75) {};
		\node [style=none] (20) at (-2.25, 0.75) {};
		\node [style=none] (21) at (-2.25, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (21.center) to (18.center);
		\draw (20.center) to (17.center);
		\draw [style=etc] (2) to (3);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/gates/CNOT.tikz <==
\begin{tikzpicture}[scale=0.5]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (-1.25, 0.75) {};
		\node [style=none] (4) at (1.25, -0.75) {};
		\node [style=none] (5) at (-1.25, -0.75) {};
		\node [style=none] (6) at (1.25, 0.75) {};
		\node [style=control] (7) at (0, 0.75) {};
		\node [style=not] (8) at (0, -0.75) {};
		\node [style=void] (10) at (-1.25, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (6.center) to (1.center);
		\draw (4.center) to (5.center);
		\draw (7) to (8);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/gates/H.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (4) at (-0.75, 0) {};
		\node [style=none] (5) at (0.75, 0) {};
		\node [style=gate] (12) at (0, 0) {$H$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/gates/Id-2.tikz <==
\begin{tikzpicture}[scale=0.5]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.8, 0.75) {};
		\node [style=none] (1) at (0.8, 0.75) {};
		\node [style=none] (2) at (-0.8, -0.75) {};
		\node [style=none] (3) at (0.8, -0.75) {};
		\node [style=void] (5) at (-0.75, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
		\draw (2.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/gates/Id.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.55, 0) {};
		\node [style=none] (1) at (0.55, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/gates/Pminusphi.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (4) at (-1.25, 0) {};
		\node [style=none] (5) at (1.25, 0) {};
		\node [style=gate] (12) at (0, 0) {$P(\text{-}\varphi)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/gates/Pphi.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1.25, 0) {};
		\node [style=none] (1) at (1.25, 0) {};
		\node [style=gate] (2) at (0, 0) {$P(\varphi)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/gates/RXtheta.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (12) at (-1.5, 0) {};
		\node [style=none] (13) at (1.5, 0) {};
		\node [style=gate] (14) at (0, 0) {$R_X(\theta)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (12.center) to (13.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/gates/SWAP.tikz <==
\begin{tikzpicture}[scale=0.5]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (2) at (-1, -0.75) {};
		\node [style=none] (4) at (1, -0.75) {};
		\node [style=none] (5) at (-1, 0.75) {};
		\node [style=none] (6) at (1, 0.75) {};
		\node [style=none] (7) at (-1.25, 0.75) {};
		\node [style=none] (8) at (1.25, 0.75) {};
		\node [style=none] (9) at (1.25, -0.75) {};
		\node [style=none] (10) at (-1.25, -0.75) {};
		\node [style=none] (14) at (-1.25, 0.75) {};
		\node [style=none] (15) at (-1.25, -0.75) {};
		\node [style=void] (17) at (-1.25, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=new] (7.center) to (5.center);
		\draw [style=new] (10.center) to (2.center);
		\draw [style=new] (6.center) to (8.center);
		\draw [style=new] (4.center) to (9.center);
		\draw [style=new, in=0, out=180] (6.center) to (2.center);
		\draw [style=new, in=0, out=-180] (4.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/gates/X.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.75, 0) {};
		\node [style=none] (1) at (0.75, 0) {};
		\node [style=gate] (2) at (0, 0) {$X$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/gates/Z.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.75, 0) {};
		\node [style=none] (1) at (0.75, 0) {};
		\node [style=gate] (2) at (0, 0) {$Z$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/gates/dest.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ancilla] (1) at (0.25, 0) {};
		\node [style=none] (2) at (-0.25, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/gates/discard.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ground] (0) at (0, 0) {};
		\node [style=none] (1) at (-0.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/gates/empty.tikz <==
\begin{tikzpicture}[scale=0.3]
	\begin{pgfonlayer}{nodelayer}
		\node [style=empty] (0) at (0, 0) {};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/gates/init.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ancilla] (1) at (-0.25, 0) {};
		\node [style=none] (2) at (0.25, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/gates/sphi.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=globalphase] (0) at (0, 0) {$\varphi$};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/gates/spsi.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=globalphase] (0) at (0, 0) {$\psi$} ;
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/identities/Id2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (5) at (-0.75, 0.75) {};
		\node [style=none] (6) at (0.75, 0.75) {};
		\node [style=none] (11) at (-0.75, -0.75) {};
		\node [style=none] (12) at (0.75, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (5.center) to (6.center);
		\draw (11.center) to (12.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/identities/RXaddition-step-0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-3, 0) {};
		\node [style=none] (1) at (2.75, 0) {};
		\node [style=gate] (4) at (-1.5, 0) {$R_X(\theta_1)$};
		\node [style=gate] (5) at (1.25, 0) {$R_X(\theta_2)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/identities/RXaddition-step-4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-2.25, 0) {};
		\node [style=none] (1) at (2.25, 0) {};
		\node [style=gate] (4) at (0, 0) {$R_X(\theta_1+\theta_2)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/identities/XX-step-0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1.25, 0) {};
		\node [style=none] (1) at (1.5, 0) {};
		\node [style=gate] (2) at (-0.5, 0) {$X$};
		\node [style=gate] (3) at (0.75, 0) {$X$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/identities/XX-step-3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.5, 0) {};
		\node [style=none] (1) at (0.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/identities/ZZ-step-0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1.25, 0) {};
		\node [style=none] (1) at (1.5, 0) {};
		\node [style=gate] (2) at (-0.5, 0) {$Z$};
		\node [style=gate] (3) at (0.75, 0) {$Z$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/identities/ZZ-step-4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.5, 0) {};
		\node [style=none] (1) at (0.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/identities/Zminuspi-step-0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.75, 0) {};
		\node [style=none] (1) at (0.75, 0) {};
		\node [style=gate] (6) at (0, 0) {$Z$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/identities/Zminuspi-step-4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1.25, 0) {};
		\node [style=none] (1) at (1.25, 0) {};
		\node [style=gate] (4) at (0, 0) {$P(\text{-}\pi)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/identities/s0s2pi.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=globalphase] (14) at (-0.5, 0) {$0$};
		\node [style=globalphase] (15) at (0.725, 0) {$2\pi$};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/identitiesancilla/Ppi2PmoinsPi2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (-2.375, 0) {};
		\node [style=none] (3) at (2.25, 0) {};
		\node [style=gate] (8) at (-1.25, 0) {$P(\frac{\pi}{2})$};
		\node [style=gate] (10) at (1, 0) {$P(\text{-}\frac{\pi}{2})$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/identitiesancilla/sphi1sphi2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=globalphase] (12) at (0, 0) {$\varphi_1$};
		\node [style=globalphase] (13) at (1.4, 0) {$\varphi_2$};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/identitiesancilla/sphi1sphi2sum9.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=globalphase] (12) at (-0.7, 0) {$\varphi_1{+}\varphi_2$};
		\node [style=globalphase] (13) at (1.45, 0) {$2\pi$};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/identitiesancilla/sphi1sphi2surinitdest.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=globalphase] (12) at (-0.7, 0.75) {$\varphi_1$};
		\node [style=globalphase] (13) at (0.7, 0.75) {$\varphi_2$};
		\node [style=ancilla] (14) at (-0.625, -0.5) {};
		\node [style=ancilla] (15) at (0.625, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (14) to (15);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/proof-indep-Euler/Pphi1andPphi2in1qubitcircuit.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-5.5, 0) {};
		\node [style=none] (1) at (5.5, 0) {};
		\node [style=gate] (4) at (-2.25, 0) {$P(\varphi_1)$};
		\node [style=gate] (5) at (2.25, 0) {$P(\varphi_2)$};
		\node [style=circuit] (6) at (0, 0) {$C_2$};
		\node [style=circuit] (7) at (-4.5, 0) {$C_1$};
		\node [style=circuit] (8) at (4.5, 0) {$C_3$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/proof-indep-Euler/Pphi2andPphi1in1qubitcircuit.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-5.5, 0) {};
		\node [style=none] (1) at (5.5, 0) {};
		\node [style=gate] (4) at (-2.25, 0) {$P(\varphi_2)$};
		\node [style=gate] (5) at (2.25, 0) {$P(\varphi_1)$};
		\node [style=circuit] (6) at (0, 0) {$C_2$};
		\node [style=circuit] (7) at (-4.5, 0) {$C_1$};
		\node [style=circuit] (8) at (4.5, 0) {$C_3$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/proof-indep-Euler/euler-left-pi4alpha2pi4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (4) at (-4.25, 0) {};
		\node [style=none] (5) at (4.25, 0) {};
		\node [style=gate] (14) at (-2.625, 0) {$R_X(\frac\pi4)$};
		\node [style=gate] (15) at (0, 0) {$P(\alpha_2)$};
		\node [style=gate] (16) at (2.625, 0) {$R_X(\frac\pi4)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qc-axioms/H.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (4) at (-0.75, 0) {};
		\node [style=none] (5) at (0.75, 0) {};
		\node [style=gate] (12) at (0, 0) {$H$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qc-axioms/HH.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (4) at (-1.25, 0) {};
		\node [style=none] (5) at (1.5, 0) {};
		\node [style=gate] (6) at (-0.5, 0) {$H$};
		\node [style=gate] (7) at (0.75, 0) {$H$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qc-axioms/Id.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.55, 0) {};
		\node [style=none] (1) at (0.55, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qc-axioms/P0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (4) at (-1.25, 0) {};
		\node [style=none] (5) at (1.25, 0) {};
		\node [style=gate] (6) at (0, 0) {$P(0)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qc-axioms/empty.tikz <==
\begin{tikzpicture}[scale=0.3]
	\begin{pgfonlayer}{nodelayer}
		\node [style=empty] (0) at (0, 0) {};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qc-axioms/s2pi.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=globalphase] (0) at (0, 0) {$\,2\pi\,$};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qc-axioms/sphi1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=globalphase] (12) at (0, 0) {$\varphi_1$};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qc-axioms/sphi1plusphi2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=globalphase] (12) at (0, 0) {$\varphi_1{+}\varphi_2$};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qc-axioms/sphi2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=globalphase] (12) at (0, 0) {$\varphi_2$};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qc-completeness/P2pi_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (4) at (-1.5, 0) {};
		\node [style=none] (5) at (1.5, 0) {};
		\node [style=gate] (12) at (0, 0) {$P(2\pi)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qc-completeness/P2pi_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (4) at (-4, 0) {};
		\node [style=none] (5) at (4, 0) {};
		\node [style=gate] (12) at (0, 0) {$P(2\pi)$};
		\node [style=gate] (13) at (2.5, 0) {$R_X(0)$};
		\node [style=gate] (14) at (-2.5, 0) {$R_X(0)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qc-completeness/P2pi_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (4) at (-1, 0) {};
		\node [style=none] (5) at (1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qc-completeness/Paddition_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (4) at (-2.5, 0) {};
		\node [style=none] (5) at (3, 0) {};
		\node [style=gate] (6) at (-1, 0) {$P(\varphi_1)$};
		\node [style=gate] (7) at (1.5, 0) {$P(\varphi_2)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qc-completeness/Paddition_07.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (4) at (-1.5, 0) {};
		\node [style=none] (5) at (3.5, 0) {};
		\node [style=gate] (14) at (1, 0) {$P(\varphi_1+\varphi_2)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qc-completeness/RX2pi_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (4) at (-1.75, 0) {};
		\node [style=none] (5) at (1.75, 0) {};
		\node [style=gate] (12) at (0, 0) {$R_X(2\pi)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qc-completeness/RX2pi_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (4) at (-1.75, 0) {};
		\node [style=none] (5) at (-0.25, 0) {};
		\node [style=globalphase] (13) at (-2.25, 0.75) {$-\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qc-completeness/XPX_05.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (4) at (-1.75, 0) {};
		\node [style=none] (5) at (1.75, 0) {};
		\node [style=gate] (24) at (0, 0) {$P(-\varphi)$};
		\node [style=globalphase] (27) at (-2, 0.75) {$\varphi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qcancilla-axioms/3CNOT-left.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1.25, 1.5) {};
		\node [style=none] (1) at (-1.25, 0) {};
		\node [style=none] (2) at (-1.25, -1.5) {};
		\node [style=none] (3) at (1.25, 1.5) {};
		\node [style=none] (4) at (1.25, 0) {};
		\node [style=none] (5) at (1.25, -1.5) {};
		\node [style=control] (6) at (-0.5, 1.5) {};
		\node [style=control] (7) at (0.5, 0) {};
		\node [style=not] (8) at (-0.5, -1.5) {};
		\node [style=not] (9) at (0.5, -1.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (6) to (8);
		\draw (7) to (9);
		\draw (2.center) to (5.center);
		\draw (1.center) to (4.center);
		\draw (0.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qcancilla-axioms/3CNOT-right.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1.75, 1.5) {};
		\node [style=none] (1) at (-1.75, 0) {};
		\node [style=none] (2) at (-1.75, -1.5) {};
		\node [style=none] (3) at (1.75, 1.5) {};
		\node [style=none] (4) at (1.75, 0) {};
		\node [style=none] (5) at (1.75, -1.5) {};
		\node [style=control] (16) at (0, 0) {};
		\node [style=not] (17) at (0, -1.5) {};
		\node [style=control] (18) at (1, 1.5) {};
		\node [style=not] (19) at (1, 0) {};
		\node [style=control] (20) at (-1, 1.5) {};
		\node [style=not] (21) at (-1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (5.center);
		\draw (1.center) to (4.center);
		\draw (0.center) to (3.center);
		\draw (16) to (17);
		\draw (18) to (19);
		\draw (20) to (21);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qcancilla-axioms/empty.tikz <==
\begin{tikzpicture}[scale=0.3]
	\begin{pgfonlayer}{nodelayer}
		\node [style=empty] (0) at (0, 0) {};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qcancilla-axioms/initCNOT.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ancilla] (0) at (-0.75, 0.75) {};
		\node [style=none] (1) at (-0.75, -0.75) {};
		\node [style=not] (2) at (0, -0.75) {};
		\node [style=control] (3) at (0, 0.75) {};
		\node [style=none] (4) at (0.75, -0.75) {}; 
		\node [style=none] (5) at (0.75, 0.75) {};
		\node [style=void] (6) at (-0.75, -0.75) {};
		\node [style=void] (7) at (0.75, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (4.center);
		\draw (0) to (5.center);
		\draw (2) to (3);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qcancilla-axioms/initId.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ancilla] (1) at (-0.5, 0) {};
		\node [style=none] (2) at (0.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qcancilla-axioms/initIdId.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ancilla] (0) at (-0.5, 0.75) {};
		\node [style=none] (1) at (-0.5, -0.75) {};
		\node [style=none] (4) at (0.5, -0.75) {};
		\node [style=none] (5) at (0.5, 0.75) {};
		\node [style=void] (6) at (-0.5, -0.75) {};
		\node [style=void] (7) at (0.5, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (4.center);
		\draw (0) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qcancilla-axioms/initPphi.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gate] (0) at (0, 0) {$P(\varphi)$};
		\node [style=ancilla] (1) at (-1.5, 0) {};
		\node [style=none] (2) at (1.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0);
		\draw (0) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qcancilla-axioms/initdest.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ancilla] (1) at (0.5, 0) {};
		\node [style=ancilla] (2) at (-0.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2) to (1);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qcground-axioms/Hdiscard.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gate] (0) at (0, 0) {$H$};
		\node [style=none] (2) at (-1, 0) {};
		\node [style=ground] (3) at (1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (2.center);
		\draw (0) to (3);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qcground-axioms/Iddiscard.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (2) at (-0.5, 0) {};
		\node [style=ground] (3) at (0.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (3);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qcground-axioms/Pphidiscard.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gate] (0) at (0, 0) {$P(\varphi)$};
		\node [style=none] (2) at (-1.5, 0) {};
		\node [style=ground] (3) at (1.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (2.center);
		\draw (3) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qcground-axioms/initId.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ancilla] (1) at (-0.5, 0) {};
		\node [style=none] (2) at (0.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qcground-axioms/initPphi.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gate] (0) at (0, 0) {$P(\varphi)$};
		\node [style=ancilla] (1) at (-1.5, 0) {};
		\node [style=none] (2) at (1.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0);
		\draw (0) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qcground-axioms/initdiscard.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ancilla] (2) at (-0.5, 0) {};
		\node [style=ground] (3) at (0.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2) to (3);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qciso-axioms/initCNOT.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ancilla] (0) at (-0.75, 0.75) {};
		\node [style=none] (1) at (-0.75, -0.75) {};
		\node [style=not] (2) at (0, -0.75) {};
		\node [style=control] (3) at (0, 0.75) {};
		\node [style=none] (4) at (0.75, -0.75) {}; 
		\node [style=none] (5) at (0.75, 0.75) {};
		\node [style=void] (6) at (-0.75, -0.75) {};
		\node [style=void] (7) at (0.75, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (4.center);
		\draw (0) to (5.center);
		\draw (2) to (3);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qciso-axioms/initIdId.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ancilla] (0) at (-0.5, 0.75) {};
		\node [style=none] (1) at (-0.5, -0.75) {};
		\node [style=none] (4) at (0.5, -0.75) {};
		\node [style=none] (5) at (0.5, 0.75) {};
		\node [style=void] (6) at (-0.5, -0.75) {};
		\node [style=void] (7) at (0.5, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (4.center);
		\draw (0) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qcoriginal-axioms/Pphi1Pphi2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-3, 0) {};
		\node [style=none] (1) at (2.5, 0) {};
		\node [style=gate] (4) at (-1.5, 0) {$P(\varphi_1)$};
		\node [style=gate] (5) at (1, 0) {$P(\varphi_2)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qcoriginal-axioms/Pphi1phi2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-2.25, 0) {};
		\node [style=none] (1) at (2.25, 0) {};
		\node [style=gate] (4) at (0, 0) {$P(\varphi_1{+}\varphi_2)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qcoriginal-axioms/s0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=globalphase] (12) at (0, 0) {$\,0\,$};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qcprime-axioms/eulerprimebis-left.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (4) at (-4, 0) {};
		\node [style=none] (5) at (4, 0) {};
		\node [style=gate] (14) at (-2.25, 0) {$R_X(\alpha_1')$};
		\node [style=gate] (15) at (0, 0) {$H$};
		\node [style=gate] (16) at (2.25, 0) {$R_X(\alpha_3')$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qcprime-axioms/eulerprimebis-right.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (4) at (-4.25, 0) {};
		\node [style=none] (5) at (4.25, 0) {};
		\node [style=gate] (15) at (-2.75, 0) {$P(\beta_1')$};
		\node [style=globalphase] (16) at (-4.75, 0.5) {$\beta_0'$};
		\node [style=gate] (17) at (0, 0) {$R_X(\beta_2')$};
		\node [style=gate] (18) at (2.75, 0) {$P(\beta_3')$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qcprime-completeness/Heuler-step-0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.75, 0) {};
		\node [style=none] (1) at (0.75, 0) {};
		\node [style=gate] (2) at (0, 0) {$H$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qcprime-completeness/Heuler-step-1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-3.5, 0) {};
		\node [style=none] (1) at (3.5, 0) {};
		\node [style=gate] (3) at (0, 0) {$H$};
		\node [style=gate] (4) at (2, 0) {$R_X(0)$};
		\node [style=gate] (5) at (-2, 0) {$R_X(0)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qcprime-completeness/P2pi_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (4) at (-1.5, 0) {};
		\node [style=none] (5) at (1.5, 0) {};
		\node [style=gate] (6) at (0, 0) {$P(2\pi)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qcprime-completeness/P2pi_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (4) at (-1, 0) {};
		\node [style=none] (5) at (0.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qcprime-completeness/XPX_06.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-6.75, 0) {};
		\node [style=none] (1) at (-3.75, 0) {};
		\node [style=globalphase] (13) at (-7.25, 0.5) {$\varphi$};
		\node [style=gate] (16) at (-5.25, 0) {$P(-\varphi)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=180, out=0] (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qcprime-completeness/ZRZ_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (4) at (-3, 0) {};
		\node [style=none] (5) at (2, 0) {};
		\node [style=gate] (14) at (-0.5, 0) {$R_X(\theta)$};
		\node [style=gate] (18) at (-2.25, 0) {$Z$};
		\node [style=gate] (30) at (1.25, 0) {$Z$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qcprime-completeness/ZRZ_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (4) at (-2.25, 0) {};
		\node [style=none] (5) at (1.25, 0) {};
		\node [style=gate] (14) at (-0.5, 0) {$R_X(-\theta)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/shortcut/HPthetaH-.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (3) at (-2.3, 0) {};
		\node [style=none] (4) at (2.2, 0) {};
		\node [style=gate] (9) at (-1.5, 0) {$H$};
		\node [style=gate] (10) at (0, 0) {$P(\theta)$};
		\node [style=gate] (12) at (1.45, 0) {$H$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3.center) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/shortcut/HPthetaH-nogphase.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (3) at (-2.3, 0) {};
		\node [style=none] (4) at (2.2, 0) {};
		\node [style=gate] (9) at (-1.5, 0) {$H$};
		\node [style=gate] (10) at (0, 0) {$P(\theta)$};
		\node [style=gate] (12) at (1.45, 0) {$H$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3.center) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/shortcut/HZH.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (4) at (-1.75, 0) {};
		\node [style=none] (5) at (1.75, 0) {};
		\node [style=gate] (14) at (-1, 0) {$H$};
		\node [style=gate] (15) at (0, 0) {$Z$};
		\node [style=gate] (16) at (1, 0) {$H$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}

